Contrasting X-ray/UV time-lags in Seyfert 1 galaxies NGC 4593 and NGC 7469 using AstroSat observations

We study accretion disk-corona connection in Seyfert 1 galaxies using simultaneous UV/X-ray observations of NGC 4593 (July 14-18, 2016) and NGC 7469 (October 15-19, 2017) performed with AstroSat. We use the X-ray (0.5-7.0 keV) data acquired with the Soft X-ray Telescope (SXT) and the UV (FUV: 130-180 nm, NUV: 200-300 nm) data obtained with the Ultra-Violet Imaging Telescope (UVIT). We also use the contemporaneous Swift observations of NGC 4593 and demonstrate AstroSat's capability for X-ray/UV correlation studies. We performed UV/X-ray cross-correlation analysis using the Interpolated and the Discrete Cross-Correlation Functions and found similar results. In the case of NGC 4593, we found that the variations in the X-rays lead to those in the FUV and NUV bands by ~ 38 ks and ~ 44 ks, respectively. These UV lags favour the disk reprocessing model, they are consistent with the previous results within uncertainties. In contrast, we found an opposite trend in NGC 7469 where the soft X-ray variations lag those in the FUV and NUV bands by ~ 41 ks and ~ 49 ks, respectively. The hard lags in NGC 7469 favour the Thermal Comptonization model. Our results may provide direct observational evidence for the variable intrinsic UV emission from the accretion disk which acts as the seed for thermal Comptonization in a hot corona in a lamp-post like geometry. The non-detection of disk reverberation photons in NGC 7469, using AstroSat data, is most likely due to a high accretion rate resulting in a hot accretion disk and large intrinsic emission.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
